Dynamic Modelling of Health and its application to the large scale analysis of Body Mass Index, using data from consecutive set of surveys

The methods used so far for the analysis of time changes in population health suffer from the lack of causality in their design. This results in problems with their implementation and interpretation. Here the method is presented with causality directly implemented in the design. This is done by, first, building up a dynamic model of population, postulating existence of Driving Force acting at subjects, while they move along their cohort lines, causing the changes of their substantial health indicators , State Variables, at rate proportional to this Force. The correspondent rates , named Cohort Trends, or C-trends, describe health history in each birth cohort. Having initial value and C-trends , the model allows to calculate health level (the means of State Variables) in each birth cohort, and thus, in the whole population. The task for statistical method is to identify the dynamic model (evaluate C-trends and Initial values) using data from a set of consecutive independent cross-sectional surveys. This is done by an iterative algorithm, running multiple regression procedure at each step, until the specified smoothing conditions are fulfilled. The algorithm can operate with surveys having different age ranges. The illustrative example shows the results of analysis of Body Mass Index for men , using 7 surveys in period 1972-2002 with age ranges 25-64 and 25-74. Since C-Trend is proxy for Driving Force, the year - age pattern of C-Trends provides unbiased information for health authorities on efficiency of health promotion actions or negative effects of uncontrolled harmful factors.

==> v20_16_fig/rename.inc <==
x  "ren 2111_BMI-eps-converted-to.pdf 2111_bmi-eps-converted-to.pdf";
x  "ren 2121_BMI-eps-converted-to.pdf 2121_bmi-eps-converted-to.pdf";
x  "ren 2130_BMI-eps-converted-to.pdf 2130_bmi-eps-converted-to.pdf";
x  "ren 2131C_bmi-eps-converted-to.pdf 2131c_bmi-eps-converted-to.pdf";
x  "ren 2131C_bmi.eps 2131c_bmi.eps";
x  "ren 2131C_bmi_0795-eps-converted-to.pdf 2131c_bmi_0795-eps-converted-to.pdf";
x  "ren 2131C_bmi_0795.eps 2131c_bmi_0795.eps";
x  "ren 2131C_bmi_77-eps-converted-to.pdf 2131c_bmi_77-eps-converted-to.pdf";
x  "ren 2131C_bmi_77.eps 2131c_bmi_77.eps";
x  "ren 2131C_bmi_78-eps-converted-to.pdf 2131c_bmi_78-eps-converted-to.pdf";
x  "ren 2131C_bmi_78.eps 2131c_bmi_78.eps";
x  "ren 2131C_bmi_79-eps-converted-to.pdf 2131c_bmi_79-eps-converted-to.pdf";
x  "ren 2131C_bmi_79.eps 2131c_bmi_79.eps";
x  "ren 2132C_bmi-eps-converted-to.pdf 2132c_bmi-eps-converted-to.pdf";
x  "ren 2132C_bmi.eps 2132c_bmi.eps";
x  "ren 2143A_bmi-eps-converted-to.pdf 2143a_bmi-eps-converted-to.pdf";
x  "ren 2143A_bmi.eps 2143a_bmi.eps";
x  "ren 2143A_bmi_0795-eps-converted-to.pdf 2143a_bmi_0795-eps-converted-to.pdf";
x  "ren 2143A_bmi_0795.eps 2143a_bmi_0795.eps";
x  "ren 2143A_bmi_77-eps-converted-to.pdf 2143a_bmi_77-eps-converted-to.pdf";
x  "ren 2143A_bmi_77.eps 2143a_bmi_77.eps";
x  "ren 2143A_bmi_78-eps-converted-to.pdf 2143a_bmi_78-eps-converted-to.pdf";
x  "ren 2143A_bmi_78.eps 2143a_bmi_78.eps";
x  "ren 2143A_bmi_79-eps-converted-to.pdf 2143a_bmi_79-eps-converted-to.pdf";
x  "ren 2143A_bmi_79.eps 2143a_bmi_79.eps";
x  "ren PS21_1982_25-eps-converted-to.pdf ps21_1982_25-eps-converted-to.pdf";
x  "ren PS21_1982_25.eps ps21_1982_25.eps";

